Stellar Activity Cycles Grow Longer and Weaker Before Disappearing

In 2007, Erika Bohm-Vitense published a provocative figure suggesting that the solar rotation period and activity cycle made the Sun an outlier compared to the trends observed for stars in the Mount Wilson HK survey. A decade later, after the discovery of weakened magnetic braking (WMB), an evolutionary scenario was proposed that could account for the properties of the Sun if activity cycles grow longer and weaker in the WMB regime. Recent observations of the gradual onset of WMB suggest that the efficiency of the global stellar dynamo declines by at least two orders of magnitude as the stellar Rossby number approaches a critical point slightly above the solar value. A new sample of activity cycle data from the California Legacy Survey suggests that the Sun is not an outlier, and unambiguously confirms that activity cycles grow longer and weaker on stellar evolutionary timescales.

==> table1.csv <==
Star,Smed,Teff,[Fe/H],log(g),Mstar,B-V,Rphk_Noyes,Amp_fit,Per_fit
1461,0.1590,5695.2,0.182,4.327,1.031,0.669,-5.009,0.0027,13.97
3651,0.1665,5205.9,0.168,4.505,0.888,0.829,-5.020,0.0087,9.98
3765,0.1951,5049.8,0.172,4.527,0.852,0.889,-4.953,0.0193,12.80
4256,0.2396,4921.8,0.256,4.545,0.848,0.955,-4.902,0.0321,9.74
4628,0.1927,4997.9,-0.235,4.602,0.738,0.850,-4.934,0.0175,8.00
4747,0.2492,5331.9,-0.166,4.557,0.832,0.736,-4.694,0.0168,4.90
4915,0.1887,5667.5,-0.151,4.486,0.898,0.632,-4.838,0.0106,4.86
7924,0.2117,5171.1,-0.123,4.555,0.802,0.799,-4.842,0.0187,7.47
8389,0.1746,5244.5,0.406,4.440,0.945,0.855,-5.000,0.0240,10.73
9407,0.1629,5622.3,0.029,4.366,0.929,0.669,-4.985,0.0009,15.74
9986,0.1762,5795.8,0.089,4.397,1.032,0.626,-4.895,0.0043,5.04
10476,0.1926,5215.3,0.004,4.516,0.842,0.801,-4.905,0.0102,9.02
10700,0.1674,5461.1,-0.417,4.508,0.755,0.664,-4.958,0.0005,17.34
12051,0.1585,5472.0,0.230,4.407,0.967,0.746,-5.033,0.0004,16.67
14412,0.1905,5388.2,-0.405,4.558,0.766,0.689,-4.857,0.0097,6.20
16160,0.2260,4813.5,-0.036,4.584,0.752,0.954,-4.930,0.0216,12.54
18143,0.1661,4818.6,0.168,4.598,0.833,0.984,-5.120,0.0168,13.69
18803,0.1802,5623.5,0.128,4.412,0.984,0.683,-4.900,0.0095,5.05
20165,0.2055,5137.8,0.023,4.541,0.840,0.832,-4.882,0.0236,7.80
20619,0.1955,5717.8,-0.172,4.488,0.910,0.614,-4.800,0.0081,4.43
22049,0.4593,5020.4,-0.044,4.590,0.815,0.867,-4.477,0.0208,2.66
24238,0.1668,5202.3,-0.357,4.557,0.722,0.758,-4.993,0.0006,14.97
24496,0.1799,5575.0,0.030,4.432,0.927,0.684,-4.902,0.0131,5.81
25665,0.2751,4962.6,0.021,4.567,0.805,0.900,-4.773,0.0320,6.52
26151,0.1850,5384.7,0.308,4.462,0.979,0.788,-4.927,0.0111,16.52
26965,0.1946,5246.0,-0.198,4.520,0.771,0.762,-4.878,0.0174,9.06
28946,0.2174,5343.9,-0.101,4.534,0.846,0.741,-4.788,0.0200,5.94
29883,0.1824,5044.8,-0.094,4.556,0.777,0.851,-4.969,0.0109,13.92
32147,0.2598,4805.5,0.186,4.552,0.799,0.993,-4.905,0.0259,9.61
37008,0.1791,5208.4,-0.322,4.555,0.733,0.760,-4.938,0.0053,20.99
38230,0.1602,5244.1,-0.006,4.478,0.828,0.789,-5.035,0.0037,22.75
38858,0.1666,5736.4,-0.172,4.451,0.900,0.609,-4.941,0.0021,8.55
42618,0.1589,5716.7,-0.086,4.409,0.920,0.626,-4.995,0.0038,10.04
49674,0.1927,5628.4,0.300,4.426,1.064,0.708,-4.858,0.0059,4.07
51866,0.3156,4905.1,0.088,4.563,0.806,0.934,-4.740,0.0206,7.12
52711,0.1577,5814.8,-0.119,4.333,0.929,0.593,-4.991,0.0021,14.15
62613,0.1837,5501.2,-0.063,4.507,0.893,0.694,-4.889,0.0145,5.75
65277,0.2385,4770.7,-0.059,4.593,0.737,0.969,-4.919,0.0195,12.17
68017,0.1756,5712.4,-0.324,4.381,0.815,0.598,-4.886,0.0024,20.79
69830,0.1710,5420.6,0.012,4.490,0.890,0.731,-4.963,0.0053,10.90
72673,0.1719,5301.0,-0.305,4.554,0.766,0.730,-4.959,0.0092,10.47
73667,0.1654,5208.1,-0.409,4.564,0.713,0.750,-4.997,0.0040,19.09
75732,0.1689,5317.9,0.383,4.458,0.975,0.825,-5.008,0.0206,11.05
80606,0.1548,5565.9,0.348,4.402,1.047,0.735,-5.051,0.0022,16.09
86728,0.1471,5739.0,0.226,4.311,1.071,0.663,-5.088,0.0004,15.17
87359,0.2011,5668.2,0.070,4.436,0.982,0.661,-4.800,0.0077,4.43
87883,0.2679,4989.4,0.104,4.549,0.826,0.902,-4.789,0.0231,7.81
89269,0.1672,5635.7,-0.138,4.424,0.871,0.643,-4.951,0.0037,17.33
90156,0.1629,5629.6,-0.180,4.440,0.856,0.639,-4.975,0.0012,17.53
92719,0.1879,5774.6,-0.103,4.425,0.937,0.607,-4.830,0.0058,4.57
97658,0.1864,5194.0,-0.228,4.567,0.772,0.777,-4.916,0.0194,9.08
98281,0.1787,5452.7,-0.161,4.489,0.830,0.697,-4.913,0.0085,15.24
99491,0.1976,5465.4,0.331,4.462,1.020,0.765,-4.868,0.0174,6.18
99492,0.2480,4936.5,0.278,4.539,0.856,0.953,-4.882,0.0337,9.77
100623,0.1914,5200.9,-0.321,4.576,0.748,0.763,-4.890,0.0129,7.95
104067,0.3422,4939.0,0.087,4.564,0.818,0.920,-4.683,0.0216,6.50
104304,0.1592,5538.6,0.294,4.434,1.026,0.735,-5.026,0.0040,10.08
114783,0.1885,5126.7,0.151,4.526,0.867,0.856,-4.951,0.0123,9.18
116442,0.1638,5297.0,-0.310,4.546,0.759,0.730,-5.000,0.0036,17.83
116443,0.1731,5145.0,-0.289,4.577,0.742,0.787,-4.975,0.0094,14.12
122064,0.2473,4826.7,0.147,4.556,0.798,0.977,-4.910,0.0353,12.74
125455,0.1805,5155.5,-0.088,4.549,0.806,0.810,-4.955,0.0129,9.75
126053,0.1642,5737.2,-0.282,4.402,0.840,0.596,-4.950,0.0018,17.91
128311,0.5915,4931.9,0.134,4.574,0.837,0.930,-4.434,0.0206,4.21
130992,0.3227,4796.4,-0.030,4.593,0.756,0.962,-4.762,0.0126,3.12
136352,0.1704,5746.5,-0.254,4.358,0.846,0.597,-4.914,0.0029,5.69
136713,0.3104,4944.2,0.222,4.551,0.851,0.940,-4.755,0.0340,6.91
139323,0.2062,5114.1,0.349,4.503,0.910,0.894,-4.925,0.0261,8.79
140538A,0.1977,5649.6,0.070,4.469,0.988,0.666,-4.817,0.0100,3.94
144287,0.1602,5480.4,-0.007,4.404,0.873,0.709,-5.013,0.0044,19.56
144579,0.1664,5446.3,-0.529,4.534,0.730,0.656,-4.960,0.0004,13.46
145675,0.1613,5314.9,0.405,4.427,0.969,0.829,-5.042,0.0168,11.33
145958A,0.1751,5555.9,0.052,4.350,0.911,0.693,-4.929,0.0095,7.57
145958B,0.1773,5521.2,0.058,4.369,0.904,0.705,-4.923,0.0082,8.36
146233,0.1655,5709.7,0.035,4.467,0.995,0.644,-4.961,0.0079,6.25
146362B,0.2427,5886.4,-0.018,4.440,1.026,0.587,-4.621,0.0098,2.54
149806,0.2029,5313.7,0.238,4.499,0.949,0.802,-4.871,0.0168,6.70
151541,0.1632,5376.8,-0.114,4.496,0.831,0.728,-5.002,0.0009,13.06
154088,0.1550,5401.1,0.342,4.446,0.990,0.789,-5.061,0.0071,14.93
154345,0.2161,5490.6,-0.070,4.505,0.886,0.697,-4.766,0.0175,7.00
155712,0.1892,4999.7,-0.048,4.559,0.784,0.875,-4.961,0.0229,9.37
156279,0.1746,5458.2,0.192,4.450,0.960,0.745,-4.952,0.0095,12.72
156668,0.2331,4903.7,0.049,4.551,0.785,0.928,-4.889,0.0247,11.41
156985,0.2646,4863.9,-0.082,4.585,0.749,0.925,-4.819,0.0313,7.88
158633,0.1736,5350.8,-0.356,4.543,0.759,0.707,-4.942,0.0051,12.06
159062,0.1701,5491.9,-0.272,4.468,0.791,0.671,-4.946,0.0036,16.55
166620,0.1706,5099.7,-0.112,4.540,0.775,0.827,-5.002,0.0015,10.19
172051,0.1677,5617.3,-0.207,4.484,0.858,0.640,-4.947,0.0046,8.38
176377,0.1805,5845.1,-0.229,4.428,0.907,0.572,-4.850,0.0030,4.79
182488,0.1626,5416.6,0.199,4.465,0.954,0.760,-5.015,0.0068,11.52
185144,0.2066,5236.4,-0.172,4.569,0.805,0.769,-4.840,0.0129,5.93
185414,0.1833,5804.4,-0.095,4.412,0.949,0.599,-4.848,0.0030,10.57
187123,0.1565,5765.9,0.106,4.320,1.020,0.637,-5.015,0.0007,7.74
189733,0.5099,5012.5,0.041,4.571,0.828,0.883,-4.445,0.0096,5.17
190067,0.1743,5417.9,-0.288,4.528,0.790,0.693,-4.933,0.0058,6.59
192310,0.1806,5181.1,0.081,4.494,0.844,0.825,-4.962,0.0220,10.77
196761,0.1721,5504.6,-0.197,4.513,0.841,0.676,-4.937,0.0049,11.38
197076,0.1783,5833.0,-0.065,4.429,0.979,0.595,-4.871,0.0084,5.27
202751,0.2079,4805.8,-0.024,4.582,0.754,0.959,-4.978,0.0216,12.52
208313,0.2615,5027.7,0.010,4.564,0.818,0.872,-4.774,0.0334,5.94
212291,0.1975,5589.7,-0.119,4.516,0.904,0.659,-4.814,0.0094,4.28
213042,0.3713,4730.6,0.199,4.567,0.792,1.028,-4.783,0.0581,8.09
215152,0.2486,4916.0,0.041,4.564,0.796,0.922,-4.849,0.0223,8.03
216520,0.1922,5160.0,-0.124,4.545,0.791,0.803,-4.908,0.0138,19.14
217107,0.1487,5606.8,0.340,4.325,1.060,0.721,-5.087,0.0004,11.30
218566,0.2349,4942.9,0.298,4.529,0.855,0.953,-4.910,0.0396,9.61
218868,0.2001,5515.7,0.231,4.450,0.999,0.732,-4.842,0.0148,4.80
219538,0.2361,5094.0,0.008,4.550,0.827,0.846,-4.809,0.0238,7.08
219834B,0.1778,5175.0,0.224,4.503,0.896,0.850,-4.985,0.0204,9.62
220339,0.2312,5052.2,-0.213,4.587,0.751,0.831,-4.810,0.0218,5.85
221354,0.1564,5271.8,0.099,4.462,0.864,0.795,-5.055,0.0023,19.08
224619,0.1638,5494.8,-0.091,4.460,0.859,0.693,-4.988,0.0032,18.34

